Raising Body Ownership in End-to-End Visuomotor Policy Learning via Robot-Centric Pooling

We present Robot-centric Pooling (RcP), a novel pooling method designed to enhance end-to-end visuomotor policies by enabling differentiation between the robots and similar entities or their surroundings. Given an image-proprioception pair, RcP guides the aggregation of image features by highlighting image regions correlating with the robot's proprioceptive states, thereby extracting robot-centric image representations for policy learning. Leveraging contrastive learning techniques, RcP integrates seamlessly with existing visuomotor policy learning frameworks and is trained jointly with the policy using the same dataset, requiring no extra data collection involving self-distractors. We evaluate the proposed method with reaching tasks in both simulated and real-world settings. The results demonstrate that RcP significantly enhances the policies' robustness against various unseen distractors, including self-distractors, positioned at different locations. Additionally, the inherent robot-centric characteristic of RcP enables the learnt policy to be far more resilient to aggressive pixel shifts compared to the baselines.

==> util/my_formatter_settings.yaml <==
#
# latexindent.pl, version 3.21.1, 2023-05-20
#
# defaultSettings.yaml, the default settings for latexindent.pl
# 
# a script that aims to beautify .tex, .sty, .cls files
#
# (or latexindent.exe if you're on Windows)
#
#---------------------------------------------------------------------------------------
# This program is free software: you can redistribute it and/or modify
# it under the terms of the GNU General Public License as published by
# the Free Software Foundation, either version 3 of the License, or
# (at your option) any later version.
#
# This program is distributed in the hope that it will be useful,
# but WITHOUT ANY WARRANTY; without even the implied warranty of
# MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
# GNU General Public License for more details.
#
# See http://www.gnu.org/licenses/.
#
# Chris Hughes, 2017
#
# For all communication, please visit: https://github.com/cmhughes/latexindent.pl
#
#---------------------------------------------------------------------------------------
# You should feel encouraged to change anything you like in these settings, but
# it would probably be better to have your own user settings
# files somewhere else - remember that this file may be overwritten
# when you update your tex distribution. Please see the manual linked from:
#
#       https://github.com/cmhughes/latexindent.pl
#
# for details of how to create and configure your own settings files.
#
# Please read the manual (linked from above) first to understand what each switch does.
#
#---------------------------------------------------------------------------------------

# latexindent can be called to act on a file without using the file's extension,
# e.g, simply
#       latexindent myfile
# in which case the choice of file extension is chosen
# according to the choices made in fileExtensionPreference
# Other file extensions can be added.
fileExtensionPreference:
    .tex: 1
    .sty: 2
    .cls: 3
    .bib: 4

# default file extension of backup file (if -w switch is active)
# for example, if your .tex file is called
#       myfile.tex
# and you specify the backupExtension as BACKUP.bak then your
# backup file will be
#       myfileBACKUP.bak
backupExtension: .bak

# only one backup per file:
#   - if onlyOneBackUp is 0 then, as a safety measure,
#     the number on the extension increments by 1 each time:
#
#           myfile.bak0, myfile.bak1, myfile.bak2
#   - if you set onlyOnebackUp to 1, then the backup file will
#     be overwritten each time (not recommended until you trust the script)
onlyOneBackUp: 0

# some users may want a finite number of backup files,
# say at most 3; in which case, they can change this maxNumberOfBackUps.
#
# If maxNumberOfBackUps is set to 0 (or less) then infinitely
# many backups are possible, unless onlyOneBackUp is switched on
maxNumberOfBackUps: 0

# some users may wish to cycle through back up files.
#
# for example, with maxNumberOfBackUps: 4, they may
# wish to delete the oldest back up file, and keep only the most recent.
#
#    copy myfile.bak1 to myfile.bak0
#    copy myfile.bak2 to myfile.bak1
#    copy myfile.bak3 to myfile.bak2
#    copy myfile.bak4 to myfile.bak3
#
# the back up will be written to myfile.bak4
cycleThroughBackUps: 0

# preferences for information displayed in the log file
logFilePreferences:
    showEveryYamlRead: 1
    showAmalgamatedSettings: 0
    showDecorationStartCodeBlockTrace: 0
    showDecorationFinishCodeBlockTrace: 0
    endLogFileWith: '--------------'
    showGitHubInfoFooter: 1
    Dumper:
      Terse: 1
      Indent: 1
      Useqq: 1
      Deparse: 1
      Quotekeys: 0
      Sortkeys: 1
      Pair: " => "

#  verbatim environments specified
#  in this field will not be changed at all!
verbatimEnvironments:
    verbatim: 1
    lstlisting: 1
    minted: 1

#  verbatim commands such as \verb! body !, \lstinline$something else$
verbatimCommands:
    verb: 1
    lstinline: 1

#  no indent blocks (not necessarily verbatim
#  environments) which are marked as %\begin{noindent}
#  or anything else that you detail in the following
noIndentBlock:
    noindent: 1
    cmhtest: 1

# \begin{document} and \end{document} are treated differently
# by latexindent within filecontents environments
fileContentsEnvironments:
    filecontents: 1
    filecontents*: 1

# indent preamble
indentPreamble: 0

# assume no preamble in cls, sty, by default
lookForPreamble:
    .tex: 1
    .sty: 0
    .cls: 0
    .bib: 0

# some preambles can contain \begin and \end statements
# that are not in their 'standard environment block', for example,
# consider the following key = values:
#    preheadhook={\begin{mdframed}[style=myframedstyle]},
#    postfoothook=\end{mdframed},
preambleCommandsBeforeEnvironments: 0

# default value of indentation
defaultIndent: "\t"

# remove trailing whitespace from all lines
removeTrailingWhitespace:
    beforeProcessing: 0
    afterProcessing: 1

# name of code blocks that should have their body aligned at ampersand delimiters
lookForAlignDelims:
   tabular:
      delims: 1
      alignDoubleBackSlash: 0
      spacesBeforeDoubleBackSlash: 1
      multiColumnGrouping: 1
      alignRowsWithoutMaxDelims: 1
      spacesBeforeAmpersand: 1
      spacesAfterAmpersand: 1
      justification: left
      alignFinalDoubleBackSlash: 0
      dontMeasure: 1
      delimiterRegEx: (?<!\\)(&)
      delimiterJustification: left
      lookForChildCodeBlocks: 0
      alignContentAfterDoubleBackSlash: 0
      spacesAfterDoubleBackSlash: 1
   tabularx:
      delims: 1
   longtable: 1
   tabu: 1
   array: 1
   matrix: 1
   listabla: 1
   # amsmath
   align: 1
   align*: 1
   alignat: 1
   alignat*: 1
   aligned: 1
   bmatrix: 1
   Bmatrix: 1
   cases: 1
   flalign: 1
   flalign*: 1
   pmatrix: 1
   vmatrix: 1
   Vmatrix: 1
   # mathtools
   cases*: 1
   dcases: 1
   dcases*: 1
   rcases: 1
   rcases*: 1
   drcases: 1
   drcases*: 1
   # nicematrix
   NiceTabular: 1
   NiceMatrix: 1
   pNiceMatrix: 1
   bNiceMatrix: 1
   BNiceMatrix: 1
   vNiceMatrix: 1
   VNiceMatrix: 1
   NiceArray: 1
   pNiceArrayC: 1
   bNiceArrayC: 1
   BNiceArrayC: 1
   vNiceArrayC: 1
   VNiceArrayC: 1
   NiceArrayCwithDelims: 1
   pNiceArrayRC: 1
   bNiceArrayRC: 1
   BNiceArrayRC: 1
   vNiceArrayRC: 1
   VNiceArrayRC: 1
   NiceArrayRCwithDelims: 1
   # tabularray
   tblr: 1
   longtblr: 1
   talltblr: 1

# if you want the script to look for \item commands
# and format it, as follows (for example),
#       \begin{itemize}
#           \item content here
#                 next line is indented
#                 next line is indented
#           \item another item
#       \end{itemize}
# then populate indentAfterItems. See also itemNames
indentAfterItems:
    itemize: 1
    itemize*: 1
    enumerate: 1
    enumerate*: 1
    description: 1
    description*: 1
    list: 1

# if you want to use other names for your items (for example, \part)
# then populate them here; note that you can trick latexindent.pl
# into indenting all kinds of commands (within environments specified in
# indentAfterItems) using this technique.
itemNames:
    item: 1
    myitem: 1

# specialBeginEnd is, by default, mathmode focus, although
# there's no restrictions
specialBeginEnd:
    displayMath:
        begin: (?<!\\)\\\[            # \[ but *not* \\[
        end: \\\]                     # \]
        lookForThis: 1                 
    inlineMath:
        begin: (?<!\$)(?<!\\)\$(?!\$) # $ but *not* \$ or $$
        end: (?<!\\)\$(?!\$)          # $ but *not* \$ or $$
        lookForThis: 1
    displayMathTeX:
        begin: \$\$                   # $$
        end: \$\$                     # $$
        lookForThis: 1
    specialBeforeCommand: 0

# if you want to add indentation after
# a heading, such as \part, \chapter, etc
# then populate it in here - you can add
# an indent rule to indentRules if you would
# like something other than defaultIndent
#
# you can also change the level if you like,
# or add your own title command
indentAfterHeadings:
    part:
       indentAfterThisHeading: 0
       level: 1
    chapter:
       indentAfterThisHeading: 0
       level: 2
    section:
       indentAfterThisHeading: 0
       level: 3
    subsection:
       indentAfterThisHeading: 0
       level: 4
    subsection*:
       indentAfterThisHeading: 0
       level: 4
    subsubsection:
       indentAfterThisHeading: 0
       level: 5
    paragraph:
       indentAfterThisHeading: 0
       level: 6
    subparagraph:
       indentAfterThisHeading: 0
       level: 7

# maximum indentation, off by default
maximumIndentation: -1

# if you don't want to have additional indentation
# in a code block, then add it to noAdditionalIndent; note that
# code blocks in this field will inherit
# the *current* level of indentation they just won't
# get any *additional* indentation
noAdditionalIndent:
    myexample: 1
    mydefinition: 1
    problem: 1
    exercises: 1
    mysolution: 1
    foreach: 0
    widepage: 1
    comment: 1
    document: 1
    frame: 0

# if you have indent rules for particular code blocks
# then you can populate them in indentRules; for example, you might just want
# to use a space " " or maybe a double tab "\t\t"
indentRules:
   myenvironment: "\t\t"
   anotherenvironment: "\t\t\t\t"
   chapter: " "
   section: " "
   item: "      "
   myitem: "        "

# set noAdditionalIndent globally for codeblocks
noAdditionalIndentGlobal:
    environments: 0                   # 0/1
    commands: 1                       # 0/1
    optionalArguments: 0              # 0/1
    mandatoryArguments: 0             # 0/1
    ifElseFi: 0                       # 0/1
    items: 0                          # 0/1
    keyEqualsValuesBracesBrackets: 0  # 0/1
    namedGroupingBracesBrackets: 0    # 0/1
    UnNamedGroupingBracesBrackets: 0  # 0/1
    specialBeginEnd: 0                # 0/1
    afterHeading: 0                   # 0/1
    filecontents: 0                   # 0/1

# set indentRules globally for codeblocks; these need
# to be horizontal spaces, if they are to be used
indentRulesGlobal:
    environments: 0                   # 0/h-space
    commands: 0                       # 0/h-space
    optionalArguments: 0              # 0/h-space
    mandatoryArguments: 0             # 0/h-space
    ifElseFi: 0                       # 0/h-space
    items: 0                          # 0/h-space
    keyEqualsValuesBracesBrackets: 0  # 0/h-space
    namedGroupingBracesBrackets: 0    # 0/h-space
    UnNamedGroupingBracesBrackets: 0  # 0/h-space
    specialBeginEnd: 0                # 0/h-space
    afterHeading: 0                   # 0/h-space
    filecontents: 0                   # 0/h-space

# command code block details
commandCodeBlocks:
    roundParenthesesAllowed: 1
    stringsAllowedBetweenArguments:
      -
        amalgamate: 1
      - node
      - at
      - to
      - decoration
      - \+\+
      - \-\-
      - \#\#\d
    commandNameSpecial:
      -
        amalgamate: 1
      - '@ifnextchar\['

# change dos line breaks into unix
dos2unixlinebreaks: 0

# modifyLineBreaks will only be searched if the -m
# switch is active
#
# poly-switch examples:
#
#    BeginStartsOnOwnLine:
#       modify line breaks before a begin statement
#
#       when set to -1, e.g
#               some text some text
#               \begin{myenvironment}
#           will be changed to
#               some text some text \begin{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#               \begin{myenvironment}
#       when set to 2, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text%
#               \begin{myenvironment}
#       when set to 3, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#
#               \begin{myenvironment}
#
#    BodyStartsOnOwnLine:
#       modify line breaks before the beginning of the body
#
#       when set to -1, e.g
#               \begin{myenv}
#                   body text body text
#           will be changed to
#               \begin{myenv}body text body text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#                   body text body text
#       when set to 2, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}%
#                   body text body text
#       when set to 3, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#
#                   body text body text
#
#    EndStartsOnOwnLine:
#       modify line breaks before the end statement
#
#       when set to -1, e.g
#               some text some text
#               \end{myenvironment}
#           will be changed to
#               some text some text \end{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#               \end{myenvironment}
#       when set to 2, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text%
#               \end{myenvironment}
#       when set to 3, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#
#               \end{myenvironment}
#
#    EndFinishesWithLineBreak:
#       modify line breaks after the end statement
#
#       when set to -1, e.g
#               \end{myenvironment}
#               some text some text
#           will be changed to
#                   \end{myenvironment}some text some text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#                   some text some text
#       when set to 2, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}%
#                   some text some text
#       when set to 3, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#
#                   some text some text
#
# you can specify settings on a per-name basis
modifyLineBreaks:
    preserveBlankLines: 1                   # 0/1
    condenseMultipleBlankLinesInto: 1       # 0/1
    oneSentencePerLine:
        manipulateSentences: 0              # 0/1
        removeSentenceLineBreaks: 1         # 0/1
        multipleSpacesToSingle: 1           # 0/1
        textWrapSentences: 0                # 1 disables main textWrap
        sentenceIndent: ""
        sentencesFollow:
            par: 1                          # 0/1
            blankLine: 1                    # 0/1
            fullStop: 1                     # 0/1
            exclamationMark: 1              # 0/1
            questionMark: 1                 # 0/1
            rightBrace: 1                   # 0/1
            commentOnPreviousLine: 1        # 0/1
            other: 0                        # regex
        sentencesBeginWith:            
            A-Z: 1                          # 0/1
            a-z: 0                          # 0/1
            other: 0                        # regex
        sentencesEndWith:
            basicFullStop: 0                # 0/1
            betterFullStop: 1               # 0/1
            exclamationMark: 1              # 0/1
            questionMark: 1                 # 0/1
            other: 0                        # regex
    textWrapOptions:
        columns: 0
        multipleSpacesToSingle: 1              
        removeBlockLineBreaks: 1
        when: before                        # before/after
        comments: 
           wrap: 0                          # 0/1
           inheritLeadingSpace: 0           # 0/1
        blocksFollow:
           headings: 1                      # 0/1
           commentOnPreviousLine: 1         # 0/1
           par: 1                           # 0/1
           blankLine: 1                     # 0/1
           verbatim: 1                      # 0/1
           filecontents: 1                  # 0/1
           other: \\\]|\\item(?:\h|\[)      # regex
        blocksBeginWith:
           A-Z: 1                           # 0/1
           a-z: 1                           # 0/1
           0-9: 0                           # 0/1
           other: 0                         # regex
        blocksEndBefore:
           commentOnOwnLine: 1              # 0/1
           verbatim: 1                      # 0/1
           filecontents: 1                  # 0/1
           other: \\begin\{|\\\[|\\end\{    # regex
        huge: overflow                      # forbid mid-word line breaks
        separator: ""
    # poly-switches below here              # -1: remove, 0: off, 1: add, 2: comment+add, 3: add blank line, 4: add blank line
    environments:                           
        BeginStartsOnOwnLine: 0             # -1,0,1,2,3,4
        BodyStartsOnOwnLine: 0              # -1,0,1,2,3,4
        EndStartsOnOwnLine: 0               # -1,0,1,2,3,4
        EndFinishesWithLineBreak: 0         # -1,0,1,2,3,4
        equation*:                          
            BeginStartsOnOwnLine: 0         # -1,0,1,2,3,4
            BodyStartsOnOwnLine: 0          # -1,0,1,2,3,4
            EndStartsOnOwnLine: 0           # -1,0,1,2,3,4
            EndFinishesWithLineBreak: 0     # -1,0,1,2,3,4
    ifElseFi:
        IfStartsOnOwnLine: 0                # -1,0,1,2,3,4
        BodyStartsOnOwnLine: 0              # -1,0,1,2,3,4
        OrStartsOnOwnLine: 0                # -1,0,1,2,3,4
        OrFinishesWithLineBreak: 0          # -1,0,1,2,3,4
        ElseStartsOnOwnLine: 0              # -1,0,1,2,3,4
        ElseFinishesWithLineBreak: 0        # -1,0,1,2,3,4
        FiStartsOnOwnLine: 0                # -1,0,1,2,3,4
        FiFinishesWithLineBreak: 0          # -1,0,1,2,3,4 
        ifnum:
            IfStartsOnOwnLine: 0            # -1,0,1,2,3,4
            BodyStartsOnOwnLine: 0          # -1,0,1,2,3,4
            OrStartsOnOwnLine: 0            # -1,0,1,2,3,4
            OrFinishesWithLineBreak: 0      # -1,0,1,2,3,4
            ElseStartsOnOwnLine: 0          # -1,0,1,2,3,4
            ElseFinishesWithLineBreak: 0    # -1,0,1,2,3,4
            FiStartsOnOwnLine: 0            # -1,0,1,2,3,4
            FiFinishesWithLineBreak: 0      # -1,0,1,2,3,4 
    commands:
        CommandStartsOnOwnLine: 0          
        CommandNameFinishesWithLineBreak: 0
    optionalArguments:
        LSqBStartsOnOwnLine: 0              # -1,0,1,2,3,4
        OptArgBodyStartsOnOwnLine: 0        # -1,0,1,2,3,4
        RSqBStartsOnOwnLine: 0              # -1,0,1,2,3,4
        RSqBFinishesWithLineBreak: 0        # -1,0,1,2,3,4
    mandatoryArguments:                     
        LCuBStartsOnOwnLine: 0              # -1,0,1,2,3,4
        MandArgBodyStartsOnOwnLine: 0       # -1,0,1,2,3,4
        RCuBStartsOnOwnLine: 0              # -1,0,1,2,3,4 
        RCuBFinishesWithLineBreak: 0        # -1,0,1,2,3,4 
    keyEqualsValuesBracesBrackets:
        KeyStartsOnOwnLine: 0               # -1,0,1,2,3,4
        EqualsStartsOnOwnLine: 0            # -1,0,1,2,3,4
        EqualsFinishesWithLineBreak: 0      # -1,0,1,2,3,4 
    items:                                  
        ItemStartsOnOwnLine: 0              # -1,0,1,2,3,4
        ItemFinishesWithLineBreak: 0        # -1,0,1,2,3,4
    namedGroupingBracesBrackets:
        NameStartsOnOwnLine: 0              # -1,0,1,2,3,4
        NameFinishesWithLineBreak: 0        # -1,0,1,2,3,4
    specialBeginEnd:
        SpecialBeginStartsOnOwnLine: 0      # -1,0,1,2,3,4
        SpecialBodyStartsOnOwnLine: 0       # -1,0,1,2,3,4
        SpecialEndStartsOnOwnLine: 0        # -1,0,1,2,3,4
        SpecialEndFinishesWithLineBreak: 0  # -1,0,1,2,3,4
    verbatim:
        VerbatimBeginStartsOnOwnLine: 0     # -1,0,1,2,3,4
        VerbatimEndFinishesWithLineBreak: 0 # -1,0,1,2,3,4

# replacements, only active when either -r or -rr switches are active
replacements:
  -
    amalgamate: 1
  -
    this: latexindent.pl
    that: pl.latexindent
    lookForThis: 0
    when: before

# fineTuning allows you to tweak the internal pattern matching that
# is central to latexindent.pl
fineTuning:
    environments:
      name: [a-zA-Z@\*0-9_\\]+
    ifElseFi:
      name: (?!@?if[a-zA-Z@]*?\{)@?if[a-zA-Z@]*?
    commands:
      name: [+a-zA-Z@\*0-9_\:]+?
    items:
      canBeFollowedBy: (?:\[[^]]*?\])|(?:<[^>]*?>)
    keyEqualsValuesBracesBrackets:
      name: [a-zA-Z@\*0-9_\/.:\#-]+[a-zA-Z@\*0-9_\/.\h\{\}:\#-]*?
      follow: (?:(?<!\\)\{)|,|(?:(?<!\\)\[)
    namedGroupingBracesBrackets:
      name: [0-9\.a-zA-Z@\*><]+?
      follow: \h|\R|\{|\[|\$|\)|\(
    UnNamedGroupingBracesBrackets:
      follow: \{|\[|,|&|\)|\(|\$
    arguments:
      before: (?:#\d\h*;?,?\/?)+|\<.*?\>
      between: _|\^|\*
    trailingComments:
      notPreceededBy: (?<!\\)
    modifyLineBreaks:
      doubleBackSlash: \\\\(?:\h*\[\h*\d+\h*[a-zA-Z]+\h*\])?
      comma: ','
      betterFullStop: |-
        (?x)                                # ignore spaces in the below
        (?:                                 #
          \.\)                              # .) 
          (?!\h*[a-z])                      # not *followed by* a-z
        )                                   #
        |                                   # OR
        (?:                                 #
          (?<!                              # not *preceded by*
            (?:                             #
              (?:[eE]\.[gG])                # e.g OR E.g OR e.G OR E.G
              |                             #
              (?:[iI]\.[eE])                # i.e OR I.e OR i.E OR I.E
              |                             #
              (?:etc)                       # etc
            )                               #
          )                                 #
        )                                   # 
        \.                                  # .
        (?!                                 # not *followed by*
          (?:                               #
            [a-zA-Z0-9-~,]                  #
            |                               #
            \),                             # ),
            |                               #
            \)\.                            # ).
          )                                 #
        )                                   #

